Potts model on recursive lattices: some new exact results

We compute the partition function of the Potts model with arbitrary values of $q$ and temperature on some strip lattices. We consider strips of width $L_y=2$, for three different lattices: square, diced and `shortest-path' (to be defined in the text). We also get the exact solution for strips of the Kagome lattice for widths $L_y=2,3,4,5$. As further examples we consider two lattices with different type of regular symmetry: a strip with alternating layers of width $L_y=3$ and $L_y=m+2$, and a strip with variable width. Finally we make some remarks on the Fisher zeros for the Kagome lattice and their large q-limit.

==> AID_kago_m=2.txt <==
{q^2,q}


==> AID_kago_m=3.txt <==
{q^3,q^2,q^2,q,q^2}


==> AID_kago_m=4.txt <==
{q^4,q^3,q^3,q^2,q^3,q^2,q^2,q,q^3,q^2,q^3,q^2,q^3,q^2}


==> AID_kago_m=5.txt <==
{q^5, q^4, q^4, q^3, q^4, q^3, q^3, q^2, q^4, q^3, q^3, q^2, q^3, q^2, q^2, q, q^4, q^3, q^3, q^2, q^4, q^3, q^3, q^2, q^4, q^3, q^3, q^2, q^4, q^3, q^3, q^2, q^3, q^4, q^3, q^3, q^2, q^4, q^3, q^3, q^2, q^3}

==> A_kago_m=2.txt <==
{{q^5+8*q^4*v+2*q^3*v^2*(14+v)+2*q^2*v^3*(27+5*v)+2*v^5*(15+8*v+v^2)+q*v^4*(59+20*v+v^2),v^4*(q+v*(3+v))^2},{q^4+q^3*v*(8+v)+q^2*v^2*(27+10*v+2*v^2)+2*v^4*(18+17*v+7*v^2+v^3)+q*v^3*(46+30*v+10*v^2+v^3),v^4*(2*q+v*(12+13*v+6*v^2+v^3))}}


==> A_kago_m=3.txt <==
{{q^8+14*q^7*v+90*q^6*v^2+346*q^5*v^3+4*q^6*v^3+871*q^4*v^4+42*q^5*v^4+1474*q^3*v^5+196*q^4*v^5+1637*q^2*v^6+519*q^3*v^6+5*q^4*v^6+1080*q*v^7+817*q^2*v^7+36*q^3*v^7+315*v^8+711*q*v^8+104*q^2*v^8+255*v^9+138*q*v^9+2*q^2*v^9+65*v^10+7*q*v^10+5*v^11,q^7*v^2+14*q^6*v^3+85*q^5*v^4+2*q^6*v^4+294*q^4*v^5+24*q^5*v^5+633*q^3*v^6+126*q^4*v^6+q^5*v^6+852*q^2*v^7+373*q^3*v^7+12*q^4*v^7+657*q*v^8+653*q^2*v^8+61*q^3*v^8+216*v^9+627*q*v^9+159*q^2*v^9+2*q^3*v^9+243*v^10+208*q*v^10+12*q^2*v^10+99*v^11+27*q*v^11+17*v^12+q*v^12+v^13,q^4*v^5+10*q^3*v^6+36*q^2*v^7+3*q^3*v^7+54*q*v^8+21*q^2*v^8+27*v^9+45*q*v^9+3*q^2*v^9+27*v^10+12*q*v^10+9*v^11+q*v^11+v^12,3*q^4*v^6+30*q^3*v^7+q^4*v^7+108*q^2*v^8+19*q^3*v^8+162*q*v^9+99*q^2*v^9+3*q^3*v^9+81*v^10+189*q*v^10+30*q^2*v^10+108*v^11+81*q*v^11+3*q^2*v^11+54*v^12+15*q*v^12+12*v^13+q*v^13+v^14,q^5*v^4+13*q^4*v^5+66*q^3*v^6+3*q^4*v^6+162*q^2*v^7+30*q^3*v^7+189*q*v^8+108*q^2*v^8+3*q^3*v^8+81*v^9+162*q*v^9+21*q^2*v^9+81*v^10+45*q*v^10+q^2*v^10+27*v^11+4*q*v^11+3*v^12},{q^7+14*q^6*v+90*q^5*v^2+346*q^4*v^3+4*q^5*v^3+869*q^3*v^4+43*q^4*v^4+1447*q^2*v^5+209*q^3*v^5+1504*q*v^6+573*q^2*v^6+8*q^3*v^6+765*v^7+893*q*v^7+61*q^2*v^7+648*v^8+176*q*v^8+2*q^2*v^8+209*v^9+13*q*v^9+32*v^10+2*v^11,q^6*v^2+14*q^5*v^3+86*q^4*v^4+2*q^5*v^4+307*q^3*v^5+24*q^4*v^5+684*q^2*v^6+138*q^3*v^6+q^4*v^6+912*q*v^7+455*q^2*v^7+18*q^3*v^7+576*v^8+838*q*v^8+113*q^2*v^8+q^3*v^8+708*v^9+310*q*v^9+15*q^2*v^9+370*v^10+59*q*v^10+q^2*v^10+105*v^11+5*q*v^11+16*v^12+v^13,2*q^3*v^5+22*q^2*v^6+87*q*v^7+6*q^2*v^7+117*v^8+56*q*v^8+123*v^9+12*q*v^9+52*v^10+q*v^10+11*v^11+v^12,3*q^3*v^6+36*q^2*v^7+q^3*v^7+162*q*v^8+21*q^2*v^8+243*v^9+162*q*v^9+3*q^2*v^9+351*v^10+63*q*v^10+216*v^11+12*q*v^11+72*v^12+q*v^12+13*v^13+v^14,q^4*v^4+13*q^3*v^5+67*q^2*v^6+3*q^3*v^6+168*q*v^7+30*q^2*v^7+171*v^8+119*q*v^8+3*q^2*v^8+177*v^9+27*q*v^9+70*v^10+2*q*v^10+13*v^11+v^12},{q^7+14*q^6*v+90*q^5*v^2+346*q^4*v^3+4*q^5*v^3+870*q^3*v^4+42*q^4*v^4+1459*q^2*v^5+197*q^3*v^5+1545*q*v^6+530*q^2*v^6+5*q^3*v^6+807*v^7+845*q*v^7+40*q^2*v^7+644*v^8+137*q*v^8+191*v^9+7*q*v^9+28*v^10+2*v^11,q^6*v^2+14*q^5*v^3+85*q^4*v^4+2*q^5*v^4+295*q^3*v^5+24*q^4*v^5+643*q^2*v^6+126*q^3*v^6+q^4*v^6+870*q*v^7+385*q^2*v^7+12*q^3*v^7+576*v^8+728*q*v^8+67*q^2*v^8+672*v^9+221*q*v^9+3*q^2*v^9+328*v^10+31*q*v^10+89*v^11+2*q*v^11+14*v^12+v^13,q^4*v^4+13*q^3*v^5+67*q^2*v^6+2*q^3*v^6+168*q*v^7+22*q^2*v^7+171*v^8+98*q*v^8+q^2*v^8+159*v^9+17*q*v^9+58*v^10+q*v^10+11*v^11+v^12,6*q^3*v^6+60*q^2*v^7+2*q^3*v^7+225*q*v^8+35*q^2*v^8+297*v^9+213*q*v^9+5*q^2*v^9+405*v^10+76*q*v^10+234*v^11+13*q*v^11+74*v^12+q*v^12+13*v^13+v^14,q^4*v^4+14*q^3*v^5+75*q^2*v^6+3*q^3*v^6+189*q*v^7+32*q^2*v^7+189*v^8+129*q*v^8+3*q^2*v^8+189*v^9+28*q*v^9+72*v^10+2*q*v^10+13*v^11+v^12},{q^6+14*q^5*v+89*q^4*v^2+q^5*v^2+332*q^3*v^3+18*q^4*v^3+783*q^2*v^4+125*q^3*v^4+2*q^4*v^4+1138*q*v^5+466*q^2*v^5+24*q^3*v^5+817*v^6+992*q*v^6+132*q^2*v^6+q^3*v^6+1002*v^7+402*q*v^7+13*q^2*v^7+571*v^8+75*q*v^8+174*v^9+5*q*v^9+28*v^10+2*v^11,q^5*v^2+14*q^4*v^3+85*q^3*v^4+3*q^4*v^4+294*q^2*v^5+38*q^3*v^5+605*q*v^6+216*q^2*v^6+5*q^3*v^6+600*v^7+678*q*v^7+63*q^2*v^7+965*v^8+343*q*v^8+7*q^2*v^8+729*v^9+94*q*v^9+323*v^10+14*q*v^10+88*v^11+q*v^11+14*v^12+v^13,q^3*v^4+15*q^2*v^5+82*q*v^6+5*q^2*v^6+165*v^7+65*q*v^7+q^2*v^7+232*v^8+23*q*v^8+152*v^9+3*q*v^9+55*v^10+11*v^11+v^12,10*q^2*v^6+108*q*v^7+3*q^2*v^7+315*v^8+114*q*v^8+579*v^9+53*q*v^9+497*v^10+12*q*v^10+248*v^11+q*v^11+75*v^12+13*v^13+v^14,2*q^3*v^4+27*q^2*v^5+123*q*v^6+15*q^2*v^6+207*v^7+119*q*v^7+6*q^2*v^7+300*v^8+57*q*v^8+q^2*v^8+200*v^9+13*q*v^9+71*v^10+q*v^10+13*v^11+v^12},{q^7+14*q^6*v+89*q^5*v^2+q^6*v^2+332*q^4*v^3+18*q^5*v^3+786*q^3*v^4+124*q^4*v^4+2*q^5*v^4+1180*q^2*v^5+452*q^3*v^5+24*q^4*v^5+1022*q*v^6+942*q^2*v^6+126*q^3*v^6+q^4*v^6+372*v^7+1048*q*v^7+348*q^2*v^7+12*q^3*v^7+451*v^8+479*q*v^8+54*q^2*v^8+235*v^9+100*q*v^9+2*q^2*v^9+57*v^10+7*q*v^10+5*v^11,q^6*v^2+14*q^5*v^3+84*q^4*v^4+3*q^5*v^4+280*q^3*v^5+38*q^4*v^5+551*q^2*v^6+201*q^3*v^6+5*q^4*v^6+594*q*v^7+556*q^2*v^7+56*q^3*v^7+252*v^8+774*q*v^8+239*q^2*v^8+6*q^3*v^8+384*v^9+441*q*v^9+50*q^2*v^9+253*v^10+131*q*v^10+4*q^2*v^10+87*v^11+19*q*v^11+15*v^12+q*v^12+v^13,2*q^3*v^5+20*q^2*v^6+54*q*v^7+15*q^2*v^7+36*v^8+66*q*v^8+6*q^2*v^8+51*v^9+37*q*v^9+q^2*v^9+31*v^10+10*q*v^10+9*v^11+q*v^11+v^12,6*q^3*v^6+60*q^2*v^7+2*q^3*v^7+162*q*v^8+65*q^2*v^8+108*v^9+252*q*v^9+33*q^2*v^9+189*v^10+177*q*v^10+9*q^2*v^10+144*v^11+67*q*v^11+q^2*v^11+58*v^12+13*q*v^12+12*v^13+q*v^13+v^14,2*q^4*v^4+26*q^3*v^5+114*q^2*v^6+15*q^3*v^6+198*q*v^7+111*q^2*v^7+6*q^3*v^7+108*v^8+249*q*v^8+55*q^2*v^8+q^3*v^8+153*v^9+142*q*v^9+13*q^2*v^9+93*v^10+39*q*v^10+q^2*v^10+27*v^11+4*q*v^11+3*v^12}}


==> A_kago_m=4.txt <==
{{(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)*(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)+(q^5+8*q^4*v+27*q^3*v^2+46*q^2*v^3+2*q^3*v^3+38*q*v^4+8*q^2*v^4+12*v^5+10*q*v^5+4*v^6)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^5+8*q^4*v+27*q^3*v^2+46*q^2*v^3+2*q^3*v^3+38*q*v^4+8*q^2*v^4+12*v^5+10*q*v^5+4*v^6)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^5+8*q^4*v+27*q^3*v^2+46*q^2*v^3+2*q^3*v^3+38*q*v^4+8*q^2*v^4+12*v^5+10*q*v^5+4*v^6)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^4*v^2+8*q^3*v^3+22*q^2*v^4+2*q^3*v^4+24*q*v^5+10*q^2*v^5+9*v^6+14*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^5+8*q^4*v+27*q^3*v^2+46*q^2*v^3+2*q^3*v^3+38*q*v^4+8*q^2*v^4+12*v^5+10*q*v^5+4*v^6)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+62*q^2*v^2+164*q*v^3+4*q^2*v^3+192*v^4+29*q*v^4+72*v^5+6*v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^4+8*q^3*v+26*q^2*v^2+40*q*v^3+2*q^2*v^3+24*v^4+8*q*v^4+8*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^4+8*q^3*v+26*q^2*v^2+40*q*v^3+2*q^2*v^3+24*v^4+8*q*v^4+8*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(36*q*v^6+216*v^7+24*q*v^7+297*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^4+8*q^3*v+26*q^2*v^2+40*q*v^3+2*q^2*v^3+24*v^4+8*q*v^4+8*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8)+(q^3*v^2+6*q^2*v^3+14*q*v^4+12*v^5+2*q*v^5+4*v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+8*q^2*v^3+21*q*v^4+2*q^2*v^4+18*v^5+10*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^4+8*q^3*v+26*q^2*v^2+40*q*v^3+2*q^2*v^3+24*v^4+8*q*v^4+8*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q*v^4+3*v^5+v^6)*(q^4+12*q^3*v+62*q^2*v^2+164*q*v^3+4*q^2*v^3+192*v^4+29*q*v^4+72*v^5+6*v^6)+(q*v^4+3*v^5+v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+(q*v^3+3*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3+12*q^2*v+56*q*v^2+2*q^2*v^2+96*v^3+28*q*v^3+88*v^4+5*q*v^4+32*v^5+4*v^6)*(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+3*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+3*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^4+24*q*v^5+144*v^6+26*q*v^6+312*v^7+12*q*v^7+313*v^8+2*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q*v^4+3*v^5+v^6)*(36*q*v^6+216*v^7+24*q*v^7+297*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q*v^4+3*v^5+v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q*v^3+3*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^4+3*v^5+v^6)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8),(q*v^3+3*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^4+3*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q*v^3+3*v^4+v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(3*q*v^4+24*v^5+26*v^6+12*v^7+2*v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q*v^3+3*v^4+v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q*v^4+3*v^5+v^6)*(q^4+12*q^3*v+62*q^2*v^2+164*q*v^3+4*q^2*v^3+192*v^4+29*q*v^4+72*v^5+6*v^6)+(q*v^4+3*v^5+v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+(q*v^3+3*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3+12*q^2*v+56*q*v^2+2*q^2*v^2+96*v^3+28*q*v^3+88*v^4+5*q*v^4+32*v^5+4*v^6)*(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q*v^3+3*v^4+v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q*v^3+3*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^4+3*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+3*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^4+24*q*v^5+144*v^6+26*q*v^6+312*v^7+12*q*v^7+313*v^8+2*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q*v^4+3*v^5+v^6)*(36*q*v^6+216*v^7+24*q*v^7+297*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q*v^4+3*v^5+v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q*v^3+3*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+3*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^4+3*v^5+v^6)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8),(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^4+3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+3*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^4+3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^3+3*v^4+v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q*v^5+9*v^6+q*v^6+6*v^7+v^8)*(3*q*v^4+24*v^5+26*v^6+12*v^7+2*v^8)+(q*v^4+3*v^5+v^6)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8)+(q*v^4+3*v^5+v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+6*q*v^4+9*v^5+q*v^5+3*v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+2*(3*q*v^4+9*v^5+q*v^5+6*v^6+v^7)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q*v^3+3*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+5*q*v^3+7*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+8*q*v^3+15*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q*v^3+3*v^4+v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+6*q*v^3+9*v^4+q*v^4+3*v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^3+8*q^2*v+24*q*v^2+26*v^3+2*q*v^3+6*v^4)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{v^4*(q^4+12*q^3*v+62*q^2*v^2+164*q*v^3+4*q^2*v^3+192*v^4+29*q*v^4+72*v^5+6*v^6)+2*(q*v^3+6*v^4+4*v^5+v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+2*(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+(q*v^2+4*v^3+v^4)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3+12*q^2*v+56*q*v^2+2*q^2*v^2+96*v^3+28*q*v^3+88*v^4+5*q*v^4+32*v^5+4*v^6)*(q*v^4+12*v^5+13*v^6+6*v^7+v^8)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^2+8*q*v+20*v^2+q*v^2+10*v^3+2*v^4)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+v^4*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^2+4*v^3+v^4)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^2+8*q*v+20*v^2+q*v^2+10*v^3+2*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q*v^2+6*v^3+4*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q*v^2+4*v^3+v^4)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^3+6*v^4+4*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^2+4*v^3+v^4)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+v^4*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^2+4*v^3+v^4)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+v^4*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+4*v^3+v^4)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+v^4*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+4*v^3+v^4)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^4+24*q*v^5+144*v^6+26*q*v^6+312*v^7+12*q*v^7+313*v^8+2*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+v^4*(36*q*v^6+216*v^7+24*q*v^7+297*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+2*(q*v^3+6*v^4+4*v^5+v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+2*(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q*v^2+4*v^3+v^4)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+2*(q*v^2+6*v^3+4*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q*v^2+4*v^3+v^4)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(q*v^3+6*v^4+4*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),v^4*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8),(q*v^2+6*v^3+4*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q*v^2+4*v^3+v^4)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q*v^3+6*v^4+4*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^2+4*v^3+v^4)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+v^4*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q*v^3+6*v^4+4*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+v^4*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q*v^3+6*v^4+4*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q*v^2+4*v^3+v^4)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^2+6*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q*v^2+6*v^3+4*v^4+v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^2+8*q*v+20*v^2+q*v^2+10*v^3+2*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(3*q*v^4+24*v^5+26*v^6+12*v^7+2*v^8)+v^4*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8)+2*(q*v^3+6*v^4+4*v^5+v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+2*(q*v^3+12*v^4+13*v^5+6*v^6+v^7)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q*v^2+4*v^3+v^4)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+2*(q*v^2+6*v^3+4*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(2*q*v^2+14*v^3+13*v^4+6*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+2*(q*v^2+6*v^3+4*v^4+v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^2+8*q*v+20*v^2+q*v^2+10*v^3+2*v^4)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)*(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)+(q^4+8*q^3*v+25*q^2*v^2+q^3*v^2+30*q*v^3+10*q^2*v^3+12*v^4+17*q*v^4+2*q^2*v^4+8*v^5+4*q*v^5+2*v^6)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^4+8*q^3*v+25*q^2*v^2+q^3*v^2+30*q*v^3+10*q^2*v^3+12*v^4+17*q*v^4+2*q^2*v^4+8*v^5+4*q*v^5+2*v^6)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)*(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^4+8*q^3*v+25*q^2*v^2+q^3*v^2+30*q*v^3+10*q^2*v^3+12*v^4+17*q*v^4+2*q^2*v^4+8*v^5+4*q*v^5+2*v^6)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(2*q^3*v^2+16*q^2*v^3+26*q*v^4+13*q^2*v^4+12*v^5+26*q*v^5+6*q^2*v^5+13*v^6+12*q*v^6+q^2*v^6+6*v^7+2*q*v^7+v^8)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^4+8*q^3*v+25*q^2*v^2+q^3*v^2+30*q*v^3+10*q^2*v^3+12*v^4+17*q*v^4+2*q^2*v^4+8*v^5+4*q*v^5+2*v^6)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+62*q^2*v^2+164*q*v^3+4*q^2*v^3+192*v^4+29*q*v^4+72*v^5+6*v^6)*(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)+(q^3+8*q^2*v+24*q*v^2+q^2*v^2+24*v^3+10*q*v^3+16*v^4+2*q*v^4+4*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3+8*q^2*v+24*q*v^2+q^2*v^2+24*v^3+10*q*v^3+16*v^4+2*q*v^4+4*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(36*q*v^6+216*v^7+24*q*v^7+297*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(2*q^2*v^3+18*q*v^4+48*v^5+4*q*v^5+31*v^6+8*v^7+v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(3*q^2*v^4+33*q*v^5+q^2*v^5+108*v^6+17*q*v^6+108*v^7+2*q*v^7+45*v^8+10*v^9+v^10)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^3*v^2+12*q^2*v^3+54*q*v^4+2*q^2*v^4+96*v^5+18*q*v^5+59*v^6+q*v^6+12*v^7+v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3+8*q^2*v+24*q*v^2+q^2*v^2+24*v^3+10*q*v^3+16*v^4+2*q*v^4+4*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(2*q*v^4+12*v^5+13*v^6+6*v^7+v^8)*(q^2*v^4+12*q*v^5+36*v^6+4*q*v^6+24*v^7+4*v^8)+(q^2*v^2+6*q*v^3+12*v^4+q*v^4+8*v^5+2*v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(2*q^2*v^2+16*q*v^3+24*v^4+13*q*v^4+26*v^5+6*q*v^5+12*v^6+q*v^6+2*v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3+8*q^2*v+24*q*v^2+q^2*v^2+24*v^3+10*q*v^3+16*v^4+2*q*v^4+4*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^3+13*q*v^4+12*v^5+13*q*v^5+13*v^6+6*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(2*q^2*v^2+15*q*v^3+13*v^4+13*q*v^4+13*v^5+6*q*v^5+6*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+7*q*v^3+6*v^4+4*q*v^4+4*v^5+q*v^5+v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^3+8*q^2*v+23*q*v^2+q^2*v^2+16*v^3+10*q*v^3+9*v^4+2*q*v^4+2*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)*(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8),(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(3*q^2*v^4+12*q*v^5+q^2*v^5+9*v^6+7*q*v^6+6*v^7+q*v^7+v^8)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+(q^2*v^3+4*q*v^4+3*v^5+q*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+8*q^2*v^3+19*q*v^4+2*q^2*v^4+12*v^5+9*q*v^5+7*v^6+q*v^6+v^7)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^3*v^2+7*q^2*v^3+15*q*v^4+q^2*v^4+9*v^5+4*q*v^5+3*v^6)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^4+8*q^3*v+26*q^2*v^2+38*q*v^3+2*q^2*v^3+19*v^4+7*q*v^4+5*v^5)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)},{2*(3*v^5+v^6)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+2*(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^4+12*q^3*v+60*q^2*v^2+q^3*v^2+142*q*v^3+16*q^2*v^3+132*v^4+68*q*v^4+2*q^2*v^4+96*v^5+12*q*v^5+26*v^6+2*v^7)+v^4*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+2*(q*v^3+4*v^4+v^5)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^5+12*q^4*v+63*q^3*v^2+178*q^2*v^3+4*q^3*v^3+267*q*v^4+30*q^2*v^4+168*v^5+82*q*v^5+80*v^6+3*q*v^6+8*v^7)+(q^3+12*q^2*v+56*q*v^2+2*q^2*v^2+96*v^3+28*q*v^3+88*v^4+5*q*v^4+32*v^5+4*v^6)*(9*v^6+6*v^7+v^8)+(q*v^4+6*v^5+2*v^6)*(q^4+12*q^3*v+60*q^2*v^2+2*q^3*v^2+144*q*v^3+28*q^2*v^3+144*v^4+120*q*v^4+5*q^2*v^4+192*v^5+40*q*v^5+112*v^6+4*q*v^6+32*v^7+4*v^8)+2*(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(q^5+12*q^4*v+62*q^3*v^2+q^4*v^2+168*q^2*v^3+16*q^3*v^3+240*q*v^4+78*q^2*v^4+2*q^3*v^4+144*v^5+172*q*v^5+14*q^2*v^5+144*v^6+48*q*v^6+56*v^7+4*q*v^7+8*v^8)+(q^3+8*q^2*v+25*q*v^2+30*v^3+2*q*v^3+6*v^4)*(q^6+12*q^5*v+64*q^4*v^2+192*q^3*v^3+4*q^4*v^3+340*q^2*v^4+32*q^3*v^4+336*q*v^5+104*q^2*v^5+144*v^6+160*q*v^6+4*q^2*v^6+96*v^7+16*q*v^7+16*v^8),(9*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+v^4*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+2*(q*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^4+6*v^5+2*v^6)*(2*q^3*v^2+24*q^2*v^3+96*q*v^4+15*q^2*v^4+144*v^5+106*q*v^5+6*q^2*v^5+252*v^6+53*q*v^6+q^2*v^6+200*v^7+12*q*v^7+86*v^8+q*v^8+20*v^9+2*v^10)+(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+25*q*v^2+30*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(q*v^3+4*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(9*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+v^4*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(9*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(9*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+2*(q*v^3+4*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+v^4*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(9*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+v^4*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+(q*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(9*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*v^5+v^6)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+v^4*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(9*v^6+6*v^7+v^8)*(q^2*v^4+24*q*v^5+144*v^6+26*q*v^6+312*v^7+12*q*v^7+313*v^8+2*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+2*(3*v^5+v^6)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+2*(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(3*q^2*v^5+45*q*v^6+q^2*v^6+108*v^7+57*q*v^7+189*v^8+32*q*v^8+144*v^9+9*q*v^9+58*v^10+q*v^10+12*v^11+v^12)+v^4*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+2*(q*v^3+4*v^4+v^5)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(9*q^2*v^6+54*q*v^7+6*q^2*v^7+81*v^8+54*q*v^8+q^2*v^8+108*v^9+18*q*v^9+54*v^10+2*q*v^10+12*v^11+v^12),v^4*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+2*(3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(9*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+2*(q*v^3+4*v^4+v^5)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+2*(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),0,(q*v^3+4*v^4+v^5)*(q^2*v^4+6*q*v^5+9*v^6+2*q*v^6+6*v^7+v^8)+(3*v^5+v^6)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^2*v^3+9*q*v^4+18*v^5+5*q*v^5+18*v^6+q*v^6+7*v^7+v^8)+(9*v^6+6*v^7+v^8)*(q^2*v^2+12*q*v^3+36*v^4+8*q*v^4+48*v^5+2*q*v^5+28*v^6+8*v^7+v^8)+v^4*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^3+9*q^2*v^4+27*q*v^5+2*q^2*v^5+27*v^6+12*q*v^6+18*v^7+q*v^7+3*v^8)+(3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^2+12*q^2*v^3+45*q*v^4+5*q^2*v^4+54*v^5+33*q*v^5+q^2*v^5+54*v^6+10*q*v^6+21*v^7+q*v^7+3*v^8)+(q*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+54*q^2*v^4+2*q^3*v^4+108*q*v^5+18*q^2*v^5+81*v^6+54*q*v^6+q^2*v^6+54*v^7+6*q*v^7+9*v^8),(3*v^5+v^6)*(q^2*v^4+15*q*v^5+36*v^6+14*q*v^6+51*v^7+6*q*v^7+31*v^8+q*v^8+9*v^9+v^10)+v^4*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(q*v^3+4*v^4+v^5)*(3*q^2*v^5+18*q*v^6+q^2*v^6+27*v^7+12*q*v^7+27*v^8+2*q*v^8+9*v^9+v^10)+(9*v^6+6*v^7+v^8)*(q^2*v^3+18*q*v^4+72*v^5+17*q*v^5+126*v^6+7*q*v^6+100*v^7+q*v^7+43*v^8+10*v^9+v^10)+(3*v^5+v^6)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(3*q^2*v^4+27*q*v^5+q^2*v^5+54*v^6+24*q*v^6+72*v^7+8*q*v^7+39*v^8+q*v^8+10*v^9+v^10)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^3+18*q^2*v^4+81*q*v^5+14*q^2*v^5+108*v^6+93*q*v^6+6*q^2*v^6+153*v^7+49*q*v^7+q^2*v^7+93*v^8+12*q*v^8+27*v^9+q*v^9+3*v^10)+(q*v^3+4*v^4+v^5)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(3*q^3*v^4+27*q^2*v^5+q^3*v^5+81*q*v^6+15*q^2*v^6+81*v^7+63*q*v^7+2*q^2*v^7+81*v^8+15*q*v^8+27*v^9+q*v^9+3*v^10),(9*v^6+6*v^7+v^8)*(2*q^2*v^2+22*q*v^3+60*v^4+15*q*v^4+72*v^5+6*q*v^5+39*v^6+q*v^6+10*v^7+v^8)+(3*v^5+v^6)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(q^3*v^2+12*q^2*v^3+51*q*v^4+3*q^2*v^4+72*v^5+30*q*v^5+69*v^6+5*q*v^6+24*v^7+3*v^8)+(3*v^5+v^6)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(2*q^3*v^2+23*q^2*v^3+81*q*v^4+13*q^2*v^4+96*v^5+68*q*v^5+6*q^2*v^5+107*v^6+30*q*v^6+q^2*v^6+55*v^7+5*q*v^7+13*v^8+v^9)+v^4*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+2*(q*v^3+4*v^4+v^5)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^4*v^2+12*q^3*v^3+56*q^2*v^4+2*q^3*v^4+120*q*v^5+19*q^2*v^5+99*v^6+64*q*v^6+q^2*v^6+75*v^7+8*q*v^7+17*v^8+v^9)+(q*v^4+6*v^5+2*v^6)*(2*q^3*v^2+24*q^2*v^3+96*q*v^4+15*q^2*v^4+144*v^5+106*q*v^5+6*q^2*v^5+252*v^6+53*q*v^6+q^2*v^6+200*v^7+12*q*v^7+86*v^8+q*v^8+20*v^9+2*v^10)+(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(q^4*v^2+12*q^3*v^3+57*q^2*v^4+3*q^3*v^4+126*q*v^5+32*q^2*v^5+108*v^6+117*q*v^6+5*q^2*v^6+144*v^7+40*q*v^7+78*v^8+5*q*v^8+20*v^9+2*v^10)+(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(2*q^4*v^2+24*q^3*v^3+100*q^2*v^4+13*q^3*v^4+192*q*v^5+82*q^2*v^5+6*q^3*v^5+144*v^6+214*q*v^6+36*q^2*v^6+q^3*v^6+204*v^7+110*q*v^7+6*q^2*v^7+124*v^8+26*q*v^8+36*v^9+2*q*v^9+4*v^10)+(q^3+8*q^2*v+25*q*v^2+30*v^3+2*q*v^3+6*v^4)*(q^5*v^2+12*q^4*v^3+59*q^3*v^4+2*q^4*v^4+150*q^2*v^5+20*q^3*v^5+198*q*v^6+80*q^2*v^6+q^3*v^6+108*v^7+150*q*v^7+10*q^2*v^7+108*v^8+34*q*v^8+36*v^9+2*q*v^9+4*v^10),(9*v^6+6*v^7+v^8)*(3*q*v^4+24*v^5+26*v^6+12*v^7+2*v^8)+2*(3*v^5+v^6)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+2*(3*q*v^4+12*v^5+q*v^5+7*v^6+v^7)*(2*q^2*v^4+21*q*v^5+45*v^6+16*q*v^6+57*v^7+6*q*v^7+32*v^8+q*v^8+9*v^9+v^10)+v^4*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+2*(q*v^3+4*v^4+v^5)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q^2*v^2+8*q*v^3+16*v^4+2*q*v^4+8*v^5+v^6)*(q^3*v^4+12*q^2*v^5+45*q*v^6+4*q^2*v^6+54*v^7+30*q*v^7+54*v^8+5*q*v^8+18*v^9+2*v^10)+(q*v^4+6*v^5+2*v^6)*(4*q^2*v^4+48*q*v^5+144*v^6+52*q*v^6+312*v^7+24*q*v^7+313*v^8+4*q*v^8+180*v^9+62*v^10+12*v^11+v^12)+2*(q^2*v^2+7*q*v^3+14*v^4+q*v^4+4*v^5)*(2*q^3*v^4+24*q^2*v^5+90*q*v^6+17*q^2*v^6+108*v^7+114*q*v^7+6*q^2*v^7+189*v^8+64*q*v^8+q^2*v^8+144*v^9+18*q*v^9+58*v^10+2*q*v^10+12*v^11+v^12)+(q^3+8*q^2*v+25*q*v^2+30*v^3+2*q*v^3+6*v^4)*(q^4*v^4+12*q^3*v^5+54*q^2*v^6+4*q^3*v^6+108*q*v^7+36*q^2*v^7+81*v^8+108*q*v^8+6*q^2*v^8+108*v^9+36*q*v^9+54*v^10+4*q*v^10+12*v^11+v^12)}}

